Rethinking the Harmonic Loss via Non-Euclidean Distance Layers

Cross-entropy loss has long been the standard choice for training deep neural networks, yet it suffers from interpretability limitations, unbounded weight growth, and inefficiencies that can contribute to costly training dynamics. The harmonic loss is a distance-based alternative grounded in Euclidean geometry that improves interpretability and mitigates phenomena such as grokking, or delayed generalization on the test set. However, the study of harmonic loss remains narrow: only Euclidean distance is explored, and no systematic evaluation of computational efficiency or sustainability was conducted. We extend harmonic loss by systematically investigating a broad spectrum of distance metrics as replacements for the Euclidean distance. We comprehensively evaluate distance-tailored harmonic losses on both vision backbones and large language models. Our analysis is framed around a three-way evaluation of model performance, interpretability, and sustainability. On vision tasks, cosine distances provide the most favorable trade-off, consistently improving accuracy while lowering carbon emissions, whereas Bray-Curtis and Mahalanobis further enhance interpretability at varying efficiency costs. On language models, cosine-based harmonic losses improve gradient and learning stability, strengthen representation structure, and reduce emissions relative to cross-entropy and Euclidean heads. Our code is available at: https://anonymous.4open.science/r/rethinking-harmonic-loss-5BAB/.

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_baseline/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "baseline",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_baseline/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_baseline/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_baseline/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_stable/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "cosine_stable",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_stable/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_stable/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_stable/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_unstable/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "cosine_unstable",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_unstable/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_unstable/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_cosine_unstable/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_euclidean/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "euclidean",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_euclidean/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_euclidean/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_euclidean/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_hamming_soft/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "hamming_soft",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_hamming_soft/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_hamming_soft/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_hamming_soft/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_manhattan/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "manhattan",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_manhattan/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_manhattan/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_manhattan/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p1.5/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "minkowski_p1.5",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p1.5/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p1.5/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p1.5/prototype_data.npz"
  ]
}

==> figures/Geometric/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p3.0/metadata.json <==
{
  "dataset": "CIFAR10",
  "model_type": "ResNet50",
  "distance_layer_type": "minkowski_p3.0",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p3.0/scatter_pca.png",
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p3.0/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/CIFAR10_ResNet50_comparison/CIFAR10_ResNet50_minkowski_p3.0/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_baseline/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "baseline",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_baseline/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_baseline/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_baseline/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_abs/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "bray_curtis_abs",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_abs/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_abs/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_abs/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_normalized/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "bray_curtis_normalized",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_normalized/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_normalized/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_normalized/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_standard/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "bray_curtis_standard",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_standard/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_standard/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_bray_curtis_standard/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_robust/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "canberra_robust",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_robust/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_robust/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_robust/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_standard/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "canberra_standard",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_standard/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_standard/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_standard/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_weighted/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "canberra_weighted",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_weighted/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_weighted/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_canberra_weighted/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_smooth/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "chebyshev_smooth",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_smooth/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_smooth/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_smooth/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_standard/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "chebyshev_standard",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_standard/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_standard/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_chebyshev_standard/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_stable/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "cosine_stable",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_stable/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_stable/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_stable/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_unstable/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "cosine_unstable",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_unstable/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_unstable/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_cosine_unstable/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_euclidean/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "euclidean",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_euclidean/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_euclidean/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_euclidean/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_hamming_soft/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "hamming_soft",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_hamming_soft/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_hamming_soft/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_hamming_soft/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_mahalanobis_standard/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "mahalanobis_standard",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_mahalanobis_standard/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_mahalanobis_standard/mahalanobis_ellipses_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_mahalanobis_standard/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_mahalanobis_standard/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_manhattan/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "manhattan",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_manhattan/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_manhattan/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_manhattan/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p1.5/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "minkowski_p1.5",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p1.5/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p1.5/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p1.5/prototype_data.npz"
  ]
}

==> figures/Geometric/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p3.0/metadata.json <==
{
  "dataset": "MNIST",
  "model_type": "ResNet50",
  "distance_layer_type": "minkowski_p3.0",
  "num_classes": 10,
  "prototype_dim": 2048,
  "num_samples": 2000,
  "reduction_method": "pca",
  "visualizations": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p3.0/scatter_pca.png",
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p3.0/boundaries_pca.png"
  ],
  "data_files": [
    "paper_figures/MNIST_ResNet50_comparison/MNIST_ResNet50_minkowski_p3.0/prototype_data.npz"
  ]
}
